Exploring the Effect of Periastron Advance in Small-Eccentricity Binary Pulsars

Short-orbital period small-eccentricity binary pulsars can, in principle, experience substantial advance of periastron. We explore the possibility of measuring this effect by implementing a timing model, ELL1k, in the popular TEMPO2 pulsar timing package. True secular variations in the Laplace-Lagrange parameters, present in our ELL1k model, can lead to measurable timing residuals while pursuing decade-long timing campaigns using the existing ELL1 timing model of Lange et al. (2001), especially for binaries exhibiting significant periastron advance. We also list the main differences between our approach and various implementations of the ELL1 model present in both TEMPO and TEMPO2 packages. Detailed TEMPO2 simulations suggest the possibility of constraining the apsidal motion constant of pulsar companions in certain observed binary pulsars with minuscule eccentricities such as PSR J1719-1438. Fortunately, the ELL1k timing model does not pose any challenges to the on-going Pulsar Timing Array campaigns that routinely employ the ELL1 timing model. Detailed TEMPO2 simulations suggest the possibility of constraining the apsidal motion constant of pulsar companions in certain observed binary pulsars with minuscule eccentricities such as PSR J1719-1438. Fortunately, the ELL1k timing model does not pose any challenges to the on-going Pulsar Timing Array campaigns that routinely employ the ELL1 timing model.

==> Referee_Comments.txt <==

Dear Editor,

We thank the referee for her/his detailed comments and suggestions. 
We have tried out best to incorporate various suggestions by the referee.
Please find below our point-wise replies to comments and suggestions by 
the referee (our replies are marked by `>>'.)

We begin by the 
MAJOR COMMENTS of the referee.

1) Section 4.2, second last paragraph.
Among the seven pulsars where the periastron advance effect may soon be measurable with the ELL1k model, the authors include some black-widow/redback systems, such as J2215+5135 and J2051-0827. 
However, many black-widow/redback binaries are known to show large variability in their orbital parameters (see, for example, Shaifullah et al. 2016 for the case of J2051-0827) in a quasi-random fashion, in which case it is often necessary to use a BTX binary model to account for this variability.
In such cases, I find it hard to believe that the ELL1k model would be adequate to describe the orbital dynamics (particularly when timing these systems for decades) and, hence, that it would be possible to measure the effect of the periastron advance.
I would like to see the authors elaborate on the matter, briefly discussing the implications of the possible presence of orbital variability on the applicability of their model. 

 >>  We are grateful for referee's suggestions on these specific cases.
     Indeed, Shaifullah et al. 2016 uses the BTX model for J2051-0827 
     rather than ELL1. (The ATNF catalog is not updated to reflect this 
     fact, hence our inclusion of this pulsar in the earlier version of 
     the manuscript.) 
     
     We have now removed this pulsar from Table 2 since it does not use 
     the ELL1 model.  
     
     Abdo et al. 2013 states that they could not obtain a coherent timing 
     solution for J2215+5135 over 3 years. Since ELL1k is relevant only 
     when the observation span is at least of the order of the periastron 
     advance timescale (~30 yrs for J2215+5135), it is clear that ELL1k 
     may not be relevant for this system. We have added the following 
     sentence to reflect this (in section 4.2, penultimate paragraph).
	
	   "Unfortunately, J2215+5135 is a redback pulsar for which it is 
        difficult to obtain a coherent timing solution over long time 
        spans (Abdo et al. 2013) and therefore the \texttt{ELL1k} model 
        may not be relevant for this binary."
     

2) Appendix A
The authors provide, at the end of the paper, the analytical expressions necessary to implement the ELL1k model in TEMPO2. However, given that the authors also show simulations made with the "fake" plugin of TEMPO2, they must have already written a "ELL1kmodel.C" TEMPO2 library to use the model within the timing package.
Is there already a plan to include the ELL1k model library in the next release of TEMPO2?
If not, it would be nice if the authors could in the meantime provide a link (perhaps in a GIT repository) where the model could be downloaded and already used by anyone who is interested soon after the paper is published.

 >>> Our model has been incorporated in the latest version 
     of TEMPO2.
     
3) With the proposed ELL1k model, the number of models for low-eccentricity binary orbits add up to at least four. The other models, namely ELL1, ELL1+ and ELL1H, are sometimes implicitly referred to in the paper. Although not strictly necessary, I think it would be nice for the reader to have a summary table where all the different variants are compared, highlighting the differences and the typical use cases, providing references whenever possible.
 
 >>> We have added the following sentences:

     After mentioning O(e^2) corrections in Romer delay 
     (Introduction, paragraph 4):
     
	   	"These corrections were implemented in the \texttt{ELL1+} model, 
	     an extension of \texttt{ELL1}."
 
     After mentioning degeneracy of Shapiro delay with Romer delay 
     (Section 4.1, final paragraph): 
     
        "This may require incorporating \dot\omega in an exact manner in 
         the \texttt{ELL1H} model of \citep{Freire2010}, which expresses 
         Shapiro delay as a Fourier series in the orbital phase \Phi for 
         low-eccentricity, low to moderate-inclination binaries."     

     We have also added a new appendix (Appendix B) which gives a 
     brief comparison of these four models - ELL1, ELL1H, ELL1+ 
     and ELL1k.


4) To  test the ELL1k model with the "fake" plugin of TEMPO2, the authors use "1 hour observations in every 45 days". From the number of points that I can count in Figure 1, it seems that the authors have simulated one single TOA from each 1-hour long observation. So, how does the length of the observation come into play in the presented simulations? Is the choice based on the fact that 1-hour integration times are expected to be needed to obtain TOAs with ~100 ns uncertainties, with the next-generation telescopes?
Please clarify this aspect.

 >>> 'fake' has a command line argument `-ha`, which represents the maximum 
      hour angle for observations. We assumed this to be 1 hour (maximum 
      visibility of 1 hour at the telescope site). This need not be 1 hour 
      and does not affect the results of our simulations in any way. By 
      an oversight, we mentioned this  "1 hour as observations in every 
      45 days", which is misleading. By mistake, it was labeled as 
      "observation duration" as well. We have now removed references to this.

      The 100 ns TOA uncertainties are specified by the `-rms` option of 
      the fake plug-in and assumed a sensitive telescope, 
      such as SKA. Of course, the uncertainty depends on the 
      collecting area of the telescope and observing duration and 
      is usually achievable by the existing PTA telescopes. A larger 
      uncertainty ( > 10 us using  smaller telescope) will make it difficult 
      to measure the systematics relevant to the paper.


5) On a similar issue, it is often remarked that it may be possible to detect the effect of periastron advance if performing high-cadence observations of the suitable systems. It would be nice to have a more quantitative definition of "high-cadence". For example, in the case of the PSR J1719−1438, a time interval of 45 days was chosen. However, I would imagine that, especially for timing time spans of decades, a lower cadence would still suffice to observe the effect of periastron advance. Can the authors provide an estimate of a reasonable minimum required cadence, given the periastron advance timescale and other orbital parameters?

 >>> We have added the following sentences at the end of 6th paragraph in section 4.1

		"The cadence of an observation campaign for measuring $\dot\omega$ 
         should be such that it samples a cycle of the periastron 
         (with period $\tau_{\dot\omega}$) at a sufficient rate. 
         We have checked that the systematic timing residuals, 
         visible in Figures 2 and 3, persist even when the cadence is 
         as sparse as one observation per year."

*****************************************

MINOR COMMENTS

Abstract:
What is the undocumented extension of ELL1 present in TEMPO? Is it the ELL1+ or ELL1H model?
Please state clearly which model you are referring to in the text.

 >>> This refers to the penultimate paragraph in the introduction which starts like "After completion...".

     The implementation of ELL1 in TEMPO and TEMPO2 differs slightly. 
     The TEMPO implementation provides the option of incorporating either 
     the exact time evolution of L-L parameters or the linear-in-time 
     approximation. This former option is not available in the TEMPO2 
     implementation and is not documented anywhere. The description of 
     the model given in Lange et al. 2001 covers only the linear-in-time 
     approximation. Both of these implementations 
     are called ELL1 in the respective packages (TEMPO/TEMPO2). Neither 
     implementation incorporates the ``extra term'' -3x/2c*eps1 that we 
     include. We have also modified the relevant line in the abstract to 
     clarify this point.       
   
		"We also list main differences between our approach and 
 		 the implementations of \texttt{ELL1} model present in both
         \texttt{TEMPO} and \texttt{TEMPO2}}."


Page 1, 60-right column:
When first mentioning the time of ascending node passage, please introduce the corresponding symbol T_Omega, as it is used a couple of lines later. For example:
"and certain time of ascending node passage (Lange et al. 2001; Edwards et al. 2006)" --> "and certain time of ascending node passage $T_\Omega$ (Lange et al. 2001; Edwards et al. 2006)"

 >>> Done

Page 2, 26-left column:
When mentioning the Zhu et al. 2018 paper, please mention explicitly that the model they use is what they call "ELL1+".

 >>> Done (Also see Major comment 3)

Page 2, 8-right column:
Again, when mentioning Norbert Wex's TEMPO extension to the ELL1 model, please state clearly the name of this variant, if there is any.
 
 >>> There is no specific name for this other than ELL1. (Please see Minor Comment 1)
 

Page 3, 40-left column:
Equation (7) includes the mean motion "n", and this is then plugged into the definition of Phi = l + omega, two lines later. The latter, though, has "n_b" (the sidereal orbital frequency) as a factor multiplying three terms, one of which is omega/n.
Which frequency is the one in equation (7)? Is it the sidereal orbital frequency n_b, or the mean motion (anomalistic orbital frequency) n? Please clarify this.

 >>> The un-numbered Equation after Eq. 7 (this equation is now Eq. 8.) 
 	 should have "n" rather than "n_b" in our notation. This equation is the 
     same as Eq. (A7) in Lange et al. 2001 which uses a different notation.

     Also, we have modified the text after this equation to clarify this further.
     
     Please note that since this equation is now numbered, the numbering of
     equations below this equation has changed.
 

Page 3, 49-left column:
The sidereal angular frequency, n_b = n + omega_dot, is defined only after using it in the immediately above equation. Please define it before or soon after the first equation in which it is used.

 >>> Fixed this. (Also see reply to previous comment)


Page 3, 58-left column:
In equation (9), the quantities x_0, epsilon_01, epsilon_02 are first used (although they were first introduced in the Introduction section). Please defined them here. In particular, although fairly obvious, state clearly that they are the values of x, epsilon_1, epsilon_2 at t=T_Omega, respectively.

 >>> Added these definitions. (see text below Eqs. 10)

Page 3, 5-right column:
The quantity omega_0 (already mentioned in Page 2, 18-left column) is used but not yet defined. Please define the quantity here.
 
 >>> Fixed (see text below Eqs. 10)

Page 5, 49-left column (Equation 24a-c):
Equation 24a is expressed as a function of the sidereal frequency, n_b, whereas Equations 24b-24c are expressed as function of the sidereal period P_b. I would recommend to use either only n_b or P_b consistently in all three equations, to better show at first glance the different dependence of the three contributions on the same parameter.

 >>> Changed n_b --> P_b

Page 5, 60-left column:
"We may estimate a value for the semi-major axis a to be 2.1789239" ---> "We may estimate a value for the semi-major axis of the relative orbit, a, to be 2.1789239"

 >>> Fixed

Page 6, 54-left column:
When citing the ATNF pulsar catalog, please also provide the link to the website as a footnote.

 >>> Added the link as a footnote. (section 4.2, first paragraph)

Page 9, 6 (First row of Table 2):
The unit Mm (Mega-meter) notation is not commonly used for units. I would suggest it to replace it with 10^3 km. Also the font size of some units is smaller that for "(days)" and "(lt-s)".
 
 >>> Changed Mm --> 10^3 km
     Made font sizes uniform

Page 10, 46-left column:
When mentioning the two different timescales, please say explicitly that these are the periastron advance timescale and the orbital timescale.

 >>> Done.

Page 11, 41-left column:
When saying that the MSP population is expected to quadruple in the FAST-SKA era, please provide a reference in support of this statement.
 
 >>> Added the following reference:
       https://arxiv.org/abs/1712.01008


*****************************************
TYPOS / AESTHETIC ISSUES

Abstract:
The word "TEMPO2" is repeated many times. I would suggest removing it from some sentences, where it is implicit or unnecessary. For instance:
"while pursuing decade-long timing campaigns using the existing ELL1 timing model in TEMPO2" --> "while pursuing decade-long timing campaigns using the existing ELL1 timing model of Lange et al. (2001)".  And remove the Lange et al. (2001) reference in the next sentence: "We also list the differences between our approach, the ELL1 timing model and its undocumented extension present in TEMPO".
Also, I would remove "of TEMPO2" and stay more general in the concluding sentence:
"Pulsar Timing Array campaigns that routinely employ the ELL1 timing model of TEMPO2" -->  "Pulsar Timing Array campaigns that routinely employ the ELL1 timing model".
This is because the ELL1 model is also present in TEMPO and some PTA groups (i.e. NanoGrav) typically use the latter timing package, rather than TEMPO2.

 >>> A lot of the repetition is to stress the difference b/w TEMPO 
     and TEMPO2 implementations of ELL1. 
     (Also see Minor comment 1)

     We have removed "TEMPO2" wherever it was unnecessary in the paper, 
     including in the abstract.

Page 1, 54-left column, and Page 2, 52-left column:
milli-second --> millisecond

 >>> Changed "milli-second" -> "millisecond" everywhere
 
Page 1, 56-left column:
"10% of the currently known 2600-odd pulsars" -->  "10% of the over 2600 currently known pulsars"

 >>> Done

Page 1, 48-right column:
"and the projected semi-major axis x = ap sini, where ap is the semi-major axis of the pulsar orbit and i is the inclination. 
The description and definition of the quantity "x" is also given and more thoroughly discussed in Section 2, after Equation 2. Also, ap and sini are not actually further used in the Introduction.
I would suggest to replace this sentence with just: "and the projected semi-major axis of the pulsar orbit x."

 >>> Done

Page 1, 53-right column:
"obits" --> "orbits"
 
 >>> Done

Page 2, 25-left column:
"eccentricty" --> "eccentricity"

 >>> Done

Page 2, 34-left column:
"components of orbital eccentricity vector" --> "components of the orbital eccentricity vector"

 >>> Done

Page 2, 40-left column:
"measure TOAs with few 100 ns uncertainties" --> "measure TOAs with ~100 ns uncertainties"

 >>> Done

Page 2, 46-left column:
"telescopes like the Five hundred meter Aperture Spherical Telescope (FAST) and the Square Kilometer Array (SKA) (Nan et al. 2011; Combes 2015)." --> "telescopes like the Five hundred meter Aperture Spherical Telescope (FAST; Nan et al. 2011) and the Square Kilometre Array (SKA; Combes 2015).
 
 >>> Done

Page 2, 53-left column:
"the the" --> "the"

 >>> Done

Page 2, 17-right column:
"In what follows" --> "In Section 2"

 >>> Done

Page 2, 27-right column:
"given in the Appendix A." --> "given in Appendix A."
 
 >>> Done

Page 2, 47-right column:
"Keplerian elements" --> "Keplerian parameters"

 >>> Done

Page 2, 49-right column:
"Additionally, ap is related to" --> "The semi-major axis of the pulsar orbit, ap, is related to" 

 >>> Done

Page 3, 48-left column:
"It is convenient to introduce certain sidereal angular frequency nb = n + omega_dot such that the secular evolution of the phase becomes" ---> "In the above equation we have also introduced the sidereal angular frequency nb = n + omega_dot, and the secular evolution can be written as"

 >>>  Rewrote this. (Please see minor comment 5)

Page 5, 23-left column:
"Additionally, we explored" ---> "Additionally, we explore"
(In the rest of the paragraph, simple present is used)

 >>> Done

Page 5, 26-left column:
"long term" --> "long-term"

 >>> Changed "long term" --> "long-term" everywhere.

Page 6, 33-left column: 
"rquires futher" --> "requires further"

 >>> Done

Page 6, 40-left column: 
"possiblity" --> " possibility"

 >>> Done

Page 6, 44-left column: 
"may be extractable" --> "may be measurable"

 >>> Done

Page 7, 50-left column (Fig.2 caption):
"can not be captured by the ELL1 timing model" --> "can not be accounted for by the ELL1 timing model"

 >>> Done

Page 7, 55-right column:
"which allows us to extract an estimate for mc" --> "which allows us to estimate mc"

 >>> Done

Page 9, 55-right column:
"can be extracted with reasonable" --> "can be obtained with reasonable"

 >>> Done

Page 9, 57-right column:
"It is still possible obtain" --> "It is still possible to obtain"

 >>> Done

Page 10, 30 (Table 3 caption):
"PSR J1919-1438" --> "PSR J1719-1438"

 >>> Done

Page 11, 7-left column:
"complied a list" --> "compiled a list"
 
 >>> Done

Page 11, 17-right column:
"we provide a map for the binary parameters" --> "we provide a list of the binary parameters"

 >>> Done 

Page 11, Table A1:
Please be consistent on how to indicate dimensionless quantities (A dash "-" is used for PBDOT, an empty table cell is instead used for EPS1 and EPS2)

 >>> Removed the "-"

*****

Finally, we would like to again thank the referee for these detailed 
and helpful major and minor suggestions.




==> Referee_Comments2.txt <==
GENERAL:
Somewhere in the text (maybe in Appendix A), please mention explicitly that the ELL1k model has already been incorporated and is available in TEMPO2.

	Changed the second sentence in section 4 to the following:
		
		" This model is referred to as ELL1k  due to the use
		  of $k$ to represent the dimensionless fractional periastron 
		  advance per orbit \citep{DS1988} and is available in the latest 
		  version of TEMPO2. "

Page 2, 49-left column:
Square Kilometer Array --->  Square Kilometre Array
	
	Done

Page 2, 26-right column:
In the last paragraph, all sections and appendices are introduced except Section 5. Please add a sentence like:
"In Section 5 we summarize our results and discuss the implications.", or something along those lines.

	Added this sentence.

Page 5, 11-left column (Table 1 caption):
Orbital parameters of PSR J1719−1438, extracted using ---> Orbital parameters of PSR J1719−1438, obtained using

	Done

Page 5, 42-left column:
We list in Table 1 few relevant orbital parameters ---> We list in Table 1 a few relevant orbital parameters
	
	Done

Page 5, 44-left column:
that the mass of the pulsar companion ---> that the mass of the companion
	
	Done

Page 5, 10-right column:
the semi-major axis of relative orbit  ---> the semi-major axis of the relative orbit

	Done

Page 5, 23-right column:
and imposed co-rotation ---> and impose co-rotation

	Done

Page 5, 44-right column:
for PSR J1719−1438 binary system. ---> for the PSR J1719−1438 binary system.

	Done

Page 7, 49-right column (Figure 3 caption):
The three plots were obtained similar to the Figures 1a-1c. ---> The three plots were obtained similarly to Figures 1a-1c.

	Done

Page 8, 12-left-column:
let the pulsar mass to be  ---> let the pulsar mass be 

	Done

Page 8, 23-right column:
in the present Pulsar Timing Array (PTA) experiments ---> in the present PTA experiments
(The acronym PTA is already defined in the first paragraph of the introduction)

	Done

Page 8, 44-right column (Equations 31, 32):
The symbol $\alpha$, chosen for the spectral index of the red noise spectrum, is also used with a different meaning in Equation 28, for the white dwarf mass-radius relation. Please choose different symbols for the different quantities.

	Changed the symbol for spectral index to \rho in section 4.3

Page 9, 24 (Table 2 caption)
rotation powered binary pulsars ---> rotation-powered binary pulsars

	Done

Page 11, 48-left column:
Accreting Millisecond X-Ray Pulsars ---> accreting millisecond X-ray pulsars

	Done

Page 11, 51-left column:
accretion powered ---> accretion-powered

	Done

Page 13, 19 (Table B1, ELL1k row):
For consistency with the other cells, add to the bottom-right cell a line with "Reference: this work"

	Done

Page 13, 20 (Table B1, caption):
further details on various models and their parameters ---> further details on the various models and their parameters

	Done

